Radio measurements of the energy and the depth of the shower maximum of cosmic-ray air showers by Tunka-Rex

We reconstructed the energy and the position of the shower maximum of air showers with energies $E \gtrsim 100 $PeV applying a method using radio measurements performed with Tunka-Rex. An event-to-event comparison to air-Cherenkov measurements of the same air showers with the Tunka-133 photomultiplier array confirms that the radio reconstruction works reliably. The Tunka-Rex reconstruction methods and absolute scales have been tuned on CoREAS simulations and yield energy and $X_{\mathrm{max}}$ values consistent with the Tunka-133 measurements. The results of two independent measurement seasons agree within statistical uncertainties, which gives additional confidence in the radio reconstruction. The energy precision of Tunka-Rex is comparable to the Tunka-133 precision of $15 %$, and exhibits a $20 %$ uncertainty on the absolute scale dominated by the amplitude calibration of the antennas. For $X_{\mathrm{max}}$, this is the first direct experimental correlation of radio measurements with a different, established method. At the moment, the $X_{\mathrm{max}}$ resolution of Tunka-Rex is approximately $40 $g/cm$^2$. This resolution can probably be improved by deploying additional antennas and by further development of the reconstruction methods, since the present analysis does not yet reveal any principle limitations.

==> eventList.txt <==
# Author: Tunka-Rex Collaboration
# Date:   September 2015
#
# This file contains the event list used for the paper
# "Radio measurements of the energy and depth of maximum of cosmic-ray air showers by Tunka-Rex"
# submitted to arxiv.org and JCAP.
# Events from October 2012 - March 2013 belong to the 'tuning season',
# events from October 2013 - April 2014 belong to the 'prediction season'.
# For details, please read the paper!
#
# Energy in EeV, Xmax in g/cm^2, distances in m, angles in rad.
#
# Warning: This data should not been used for any scientific analysis
# of the energy spectrum or the mass composition. There will be selection
# biases, which have not been studied, yet, since they are unimportant for
# the scientific results of the paper (proof-of-principle of the methods for Tunka-Rex, 
# and determination of the precision by comparison to Tunka-133).
#
# For Xmax reconstruction only those events should be used, which feature
# at least one antenna at axis distance maxAntDistance > 200 m and a fit
# uncertainty of the Tunka-Rex reconstruction (sigma_Xmax < 50 g/cm^2).
#
# For details please see the paper prepared for submission to JCAP (available also on arxiv).
#
# TimeStamp  Energy_E(Tunka-Rex)  sigma_E(Tunka-Rex)  Xmax(Tunka-Rex)  sigma_Xmax(Tunka-Rex)  Energy_E(Tunka-133) Xmax(Tunka-133) zenith_angle core_x core_y numberOfAntennasWithRadioSignal max_AntennaDistance
2012-10-10T16:20:36.090 0.100261 0.0174847 1034.94 295.65 0.0781628 512 0.837758 -286.997 120.007 3 145.406 
2012-10-15T18:50:28.782 0.072807 0.0201073 1301.82 218.333 0.109648 642 0.677188 -125 35.0005 3 111.998 
2012-10-15T20:56:06.155 0.101867 0.00876365 817.418 49.7761 0.109144 637 0.815069 -289.006 -265.993 3 182.54 
2012-10-20T16:35:25.007 0.332475 0.0259364 671.664 62.4353 0.331131 662 0.706858 325.999 -176.001 3 197.136 
2012-11-09T14:50:16.290 0.16357 0.0111644 518.691 86.5074 0.202302 687 0.858702 260 26.9989 5 247.539 
2012-11-09T15:17:03.855 0.17445 0.0135855 507.128 163.427 0.151705 611 0.551524 358 -13.9987 3 146.18 
2012-11-09T18:01:26.566 0.479267 0.0842547 588.009 81.8236 0.654636 757 0.815069 -488.003 -517.997 3 343.912 
2012-11-10T12:38:57.448 0.195659 0.0144435 659.288 62.6687 0.213304 740 0.68766 -399.002 -148.995 3 182.42 
2012-11-10T12:59:43.876 0.110149 0.00952758 651.894 67.8136 0.11246 560 0.776672 117.999 387 3 172.831 
2012-11-10T14:58:07.620 0.338512 0.0177916 721.621 30.9004 0.360579 684 0.778417 261.998 -361.002 3 193.268 
2012-11-10T15:12:09.009 0.248865 0.0169318 706.514 47.3681 0.203236 575 0.813323 -308.006 -413.995 4 256.786 
2012-11-10T19:34:36.912 0.276594 0.0143035 724.081 35.2094 0.30479 670 0.745256 -115 -80.9995 7 248.168 
2012-11-11T19:03:40.583 0.11826 0.0166401 -103.42 137.545 0.115345 621 0.307178 147 -22.0006 3 296.849 
2012-11-12T13:44:42.618 0.174723 0.0121586 797.574 72.0585 0.168267 656 0.701622 129 -25.0006 3 188.422 
2012-11-12T15:45:54.661 0.206957 0.0149633 440.647 55.8435 0.158855 619 0.518363 -153 -33.9993 5 196.772 
2012-11-12T16:54:40.528 0.14985 0.0101779 479.699 51.877 0.156675 581 0.684169 21.9982 -287 5 245.348 
2012-11-12T18:59:18.173 0.238057 0.0141175 583.671 46.6676 0.200447 654 0.612611 -171 102.001 5 219.303 
2012-11-12T22:12:52.447 0.4846 0.0238425 742.752 24.3734 0.533335 727 0.783653 -391.001 -92.9975 6 292.751 
2012-11-17T18:39:14.734 0.117753 0.00813851 654.482 62.2666 0.135519 654 0.731293 -345.999 79.0065 4 183.89 
2012-11-18T16:14:48.314 0.75749 0.0964379 840.611 51.8147 0.539511 657 0.815069 583 -2.0006 3 272.643 
2012-11-18T17:26:49.612 0.298081 0.0166194 787.726 30.4607 0.320627 722 0.689405 -356.995 254.007 3 232.15 
2012-11-18T17:43:31.349 0.341864 0.0273187 586.067 51.8497 0.30479 655 0.5044 -40.9992 178 4 259.119 
2012-11-18T17:47:55.455 0.128234 0.0151731 531.393 114.11 0.11995 692 0.865683 509 -8.99685 4 283.575 
2012-12-07T16:39:48.005 0.135874 0.00880388 571.032 58.6537 0.18281 684 0.808087 -291.001 -153.999 6 254.575 
2012-12-10T13:12:36.287 0.140736 0.00924463 673.003 60.6566 0.18239 779 0.720821 195 159 4 191.665 
2012-12-10T14:38:33.201 0.184647 0.0126266 437.927 67.0923 0.180302 654 0.668461 153.999 -325.001 3 222.489 
2012-12-12T14:26:51.894 0.434853 0.0723798 622.052 76.1793 0.755092 650 0.860447 538.997 -421.003 3 364.549 
2012-12-12T16:30:26.386 0.63206 0.0248798 638.939 23.7665 0.601174 671 0.624828 -130 59.0006 7 277.902 
2012-12-12T20:39:04.232 0.35461 0.0806603 714.926 105.318 0.331131 694 0.804597 -267.017 -684.994 3 275.006 
2012-12-14T15:22:55.264 0.275288 0.017297 637.174 34.3211 0.325837 703 0.825541 -465.999 20.0119 6 314.013 
2012-12-14T18:41:41.142 0.0942931 0.00739196 502.725 82.8622 0.0901571 618 0.747001 -264.997 170.005 5 217.021 
2012-12-16T15:48:54.620 0.175227 0.013563 467.139 87.146 0.203236 565 0.806342 10.9981 -439 3 232.695 
2012-12-16T18:30:00.267 0.103144 0.00744901 94.2154 158.575 0.0857038 579 0.71384 -296.996 213.005 4 222.784 
2012-12-16T21:39:09.280 0.392826 0.0201049 581.746 33.4449 0.419759 599 0.767945 217 7.99862 7 300.91 
2012-12-16T21:43:29.844 1.23396 0.0429434 722.505 13.2499 1.3213 721 0.453786 -236 -26.9985 6 236.367 
2012-12-17T18:44:15.535 0.18194 0.0140202 367.806 97.6461 0.187932 530 0.750492 -303.996 362.003 3 214.616 
2013-01-05T14:47:34.126 0.147754 0.0111137 610.614 68.7367 0.154525 530 0.703368 196.997 317.002 3 212.814 
2013-01-05T17:06:23.353 0.112969 0.0130535 580.038 182.911 0.104472 606 0.654498 250 116.999 3 130.326 
2013-01-08T16:41:52.750 0.362856 0.018322 714.69 30.3758 0.435512 701 0.764454 12.9983 -271 7 289.017 
2013-01-08T21:56:56.221 0.115278 0.00808926 699.081 84.0174 0.162181 728 0.82205 262.002 -177.998 4 211.149 
2013-01-11T18:25:58.514 0.108927 0.00996705 658.407 44.2759 0.0699842 541 0.626573 -218.001 -51.995 3 171.848 
2013-01-11T19:51:44.906 0.432738 0.0179602 689.696 29.0437 0.579429 600 0.855211 -215.003 -354.998 6 282.397 
2013-01-11T20:37:18.868 0.181234 0.0777664 472.276 321.829 0.235505 626 0.525344 68.0007 255 3 195.042 
2013-01-11T21:00:19.217 0.306932 0.0993422 467.861 218.369 0.517607 615 0.829031 -162.012 -678.997 3 283.125 
2013-01-12T15:27:13.565 0.111905 0.00919319 468.823 135.633 0.116145 618 0.565487 -80.0047 -312.999 3 152.881 
2013-01-12T17:37:30.752 0.405464 0.0199718 693.081 32.3281 0.385478 655 0.858702 331.999 332.001 5 295.057 
2013-01-12T20:13:00.314 0.504633 0.0330713 557.672 33.3626 0.533335 724 0.235619 -371.003 -129.991 3 183.543 
2013-01-14T21:29:15.001 0.0688745 0.014779 -1190.61 1332.99 0.110154 607 0.577704 432.006 -209.988 4 408.166 
2013-01-15T15:42:29.566 0.245411 0.137609 834.669 212.911 0.0133968 606 0.558505 181 1.00857 3 198.117 
2013-01-15T16:28:59.919 0.214037 0.0120494 615.046 45.3996 0.205589 575 0.74002 10.9999 -31 5 242.037 
2013-01-15T18:58:01.620 0.106813 0.00998645 370.538 202.444 0.097499 608 0.811578 -248.006 -322.995 3 140.259 
2013-01-15T20:28:05.549 0.107115 0.00874551 853.036 114.923 0.126765 579 0.862193 209.001 129.999 3 148.592 
2013-01-15T21:48:39.840 0.400631 0.0174069 648.729 19.9489 0.409261 683 0.722566 146 11.9991 9 328.323 
2013-01-16T18:15:15.399 0.870095 0.0310445 621.094 14.7556 0.874984 640 0.668461 -281.002 -330.998 6 293.668 
2013-01-16T20:50:09.563 0.155677 0.0113113 574.88 56.1367 0.206063 529 0.84823 -369.005 -222.992 6 306.356 
2013-01-16T22:18:48.756 0.160678 0.0115632 528.093 197.716 0.120781 603 0.771436 -316 25.0059 4 142.008 
2013-01-17T20:00:42.063 0.518777 0.0949093 613.298 71.9149 0.748169 703 0.851721 25.9952 -750 5 375.914 
2013-01-19T19:40:41.395 0.49015 0.0247985 703.602 23.0418 0.497737 719 0.696386 79.9976 -382.001 4 225.616 
2013-01-19T22:07:43.590 0.151956 0.0147361 736.198 172.298 0.137721 696 0.670206 -146 29.0006 3 122.889 
2013-02-01T13:30:30.000 0.141126 0.0119308 506.021 71.5968 0.10617 586 0.544543 -310.001 -36.9929 3 180.311 
2013-02-05T13:05:46.129 0.737663 0.0422135 907.676 19.1259 1.08393 894 0.565487 86.9996 449 3 233.502 
2013-02-05T13:25:07.616 0.184515 0.0119368 639.511 34.8371 0.251768 651 0.767945 208.997 -329.002 4 298.717 
2013-02-05T15:02:08.344 0.141733 0.0130585 665.696 63.2308 0.141579 575 0.773181 153 233 4 235.765 
2013-02-05T16:00:27.094 0.323091 0.0130328 725.568 20.7142 0.353183 719 0.830777 -7.99974 61 9 299.332 
2013-02-05T16:53:28.821 0.40694 0.0161997 691.296 23.3832 0.49545 649 0.820305 -75.0016 -249 8 282.527 
2013-02-05T17:57:35.387 0.214726 0.0268274 610.153 63.2386 0.171791 534 0.787143 -51.9945 574.001 4 314.511 
2013-02-05T18:50:47.146 0.190122 0.0142383 586.045 74.8003 0.254683 653 0.780162 183 185 5 224.269 
2013-02-05T19:55:07.888 0.614539 0.0409311 680.648 30.4777 0.534564 619 0.823795 -405.004 -437.997 5 345.7 
2013-02-06T20:10:04.027 0.344524 0.0202177 614.348 45.1003 0.297852 671 0.682424 160.001 241.999 5 263.386 
2013-02-07T16:52:08.304 0.159465 0.0137745 514.202 88.6461 0.176604 612 0.699877 435 7.00818 3 239.557 
2013-02-09T14:37:37.322 0.168459 0.0151497 255.302 77.0481 0.141579 599 0.431096 15.9962 -466 3 258.695 
2013-02-09T15:40:50.482 0.969032 0.132746 584.021 52.2952 0.966051 557 0.710349 -552.002 -266.996 4 384.57 
2013-02-09T19:12:09.744 0.467219 0.0264367 600.95 47.3364 0.394457 557 0.678933 -306.003 -387.997 3 232.224 
2013-02-09T22:19:34.485 0.129802 0.0107214 500.93 75.0529 0.232809 666 0.869174 -88.0017 -408 4 271.288 
2013-02-10T17:50:10.969 0.146784 0.012526 454.431 75.6752 0.133045 614 0.659734 107 62.9995 3 220.429 
2013-02-10T18:59:24.466 0.139442 0.0121503 699.724 44.7362 0.12331 611 0.516617 327.999 51.004 3 162.6 
2013-02-13T16:24:02.892 0.103558 0.0156559 546.923 169.452 0.0893305 598 0.815069 74.0009 208 4 206.018 
2013-03-04T16:29:39.491 0.168399 0.0277766 541.54 96.9329 0.191867 556 0.846485 37.9989 643 3 306.15 
2013-03-06T16:39:46.255 0.124328 0.0104622 622.187 133.138 0.13122 666 0.759218 -222.002 -244.998 3 188.648 
2013-03-06T16:45:16.267 0.308066 0.11992 426.445 149.594 0.30479 635 0.783653 671.994 221.019 3 378.283 
2013-03-07T16:37:06.393 0.125116 0.00997891 441.916 71.1768 0.140605 650 0.551524 -304.003 -135.993 4 216.758 
2013-03-09T15:09:48.311 0.11132 0.0080174 560.813 86.3631 0.108893 542 0.678933 247 127 4 218.287 
2013-03-09T17:53:10.701 0.130705 0.0115757 717.148 69.6442 0.129718 674 0.841249 -439.998 107.006 3 206.122 
2013-03-11T16:56:39.632 0.180549 0.028682 681.295 105.666 0.150661 669 0.755728 88 208 6 241.107 
2013-03-11T19:44:46.037 0.17165 0.0128522 577.183 49.9223 0.137088 561 0.628319 -323.992 379.007 3 210.072 
2013-03-12T16:36:42.022 0.190767 0.0418912 314.19 149.716 0.331894 670 0.860447 607.003 -88.9807 3 402.691 
2013-03-12T20:13:27.366 0.284003 0.0270318 457.358 112.803 0.363915 734 0.610865 78.0006 140 3 209.934 
2013-03-13T15:03:50.027 0.115425 0.0239248 286.255 159.789 0.232809 669 0.802851 -83.0162 -668.998 3 316.184 
2013-03-13T16:31:53.552 0.211308 0.0124833 565.102 42.8757 0.325837 623 0.846485 -70.9989 264 9 319.606 
2013-03-14T15:14:28.172 0.13108 0.0110851 553.164 159.347 0.128233 600 0.827286 -126.994 289.003 3 145.63 
2013-03-14T18:15:02.911 0.103669 0.0087331 532.975 98.8889 0.101859 631 0.813323 -345.995 320.006 3 170.43 
2013-10-31T14:47:47.235 0.209807 0.0119569 629.453 53.845 0.194984 663 0.69115 -10.0003 341 4 262.261 
2013-10-31T18:21:41.996 0.246426 0.0205161 700.775 71.0024 0.138995 668 0.322886 -261.998 162.004 3 144.718 
2013-10-31T19:20:44.020 0.206049 0.0146388 405.687 109.186 0.159221 579 0.479966 -222.999 111.002 3 131.964 
2013-11-02T16:20:31.565 0.291711 0.0234135 581.661 57.0494 0.239883 552 0.642281 -55.0012 482 3 257.179 
2013-11-02T21:20:08.702 0.119254 0.010986 268.042 140.682 0.109648 641 0.640536 -129 9.00098 3 203.374 
2013-11-05T12:50:15.250 0.308422 0.0192994 645.453 33.7304 0.299916 562 0.485202 307.998 220.002 3 187.339 
2013-11-05T15:54:52.486 0.25369 0.0140877 581.259 42.0389 0.311889 622 0.776672 -89.0004 401 4 204.431 
2013-11-08T20:07:49.973 0.137952 0.00803462 438.012 51.1676 0.140605 563 0.808087 -47.9992 135 9 304.026 
2013-11-26T13:19:18.415 0.417102 0.023941 667.82 45.7003 0.331894 604 0.511381 130.003 -231.998 4 166.078 
2013-11-26T13:39:08.837 0.264203 0.0127603 601.799 34.6353 0.273527 663 0.623083 244.001 -58.9975 7 251.062 
2013-11-26T13:41:11.557 0.397922 0.0255304 717.312 76.5693 0.448745 782 0.541052 12.9994 135 3 159.569 
2013-11-27T12:06:08.690 0.823008 0.120205 693.931 49.4917 0.758578 598 0.593412 564.997 273.006 3 289.307 
2013-11-27T15:57:40.473 0.843821 0.0277739 621.286 15.0221 0.835603 657 0.7662 69.0002 235 12 388.323 
2013-11-27T18:14:15.904 0.32451 0.10583 454.169 205.049 0.340408 496 0.637045 44.9974 592 3 219.944 
2013-11-27T18:18:05.699 0.527815 0.052812 701.033 37.6864 0.49204 578 0.787143 -552.001 -104.993 5 363.558 
2013-11-29T13:20:45.634 0.373222 0.0239673 765.913 38.6397 0.433511 665 0.150098 217.999 186.002 3 176.492 
2013-11-29T14:58:02.697 0.332667 0.0241459 399.935 67.9995 0.353183 662 0.37001 -2.00073 -96 4 211.245 
2013-11-29T16:46:07.637 0.139973 0.00957722 550.34 64.9366 0.143549 603 0.705113 -108 -328 5 235.191 
2013-11-30T13:48:36.658 0.225952 0.0112806 766.573 34.0053 0.253513 746 0.720821 -276.998 115.004 6 239.993 
2013-11-30T15:02:03.526 0.13678 0.00810558 522.576 81.1768 0.137088 618 0.790634 198.999 126.002 5 209.495 
2013-11-30T16:30:34.852 0.0983623 0.00871928 580.131 109.535 0.0879023 507 0.773181 -158.004 -242.997 3 201.259 
2013-12-01T14:44:45.746 0.123063 0.0109636 242.612 206.01 0.109396 525 0.787143 -51.998 436 3 170.343 
2013-12-01T15:06:13.604 0.0591848 0.0080806 45.8796 232.136 0.0706318 541 0.759218 -114.999 180.001 5 292.318 
2013-12-01T17:11:41.508 0.150888 0.00959094 719.319 45.647 0.176604 621 0.659734 -184 57.0012 4 189.89 
2013-12-04T14:12:52.116 0.0855147 0.00752914 685.257 114.993 0.0933254 611 0.808087 91.001 -160.999 3 165.817 
2013-12-04T15:47:13.951 0.404185 0.0944927 617.122 83.7464 0.43451 671 0.624828 293.002 -612.999 3 263.785 
2013-12-04T16:59:31.563 0.183549 0.0126321 571.19 68.196 0.193197 662 0.589921 -227.996 324.003 3 168.425 
2013-12-04T17:01:40.563 0.827873 0.0266975 635.265 16.9586 0.714496 640 0.811578 -165 329 8 320.393 
2013-12-05T12:50:22.884 0.106376 0.00765229 426.42 113.608 0.111173 573 0.7662 111 131 5 187.096 
2013-12-05T16:43:20.813 0.370366 0.0252697 440.745 77.0005 0.302691 619 0.610865 266 -1.99704 4 212.414 
2013-12-05T18:11:28.743 0.149916 0.0126862 466.015 61.2541 0.115611 581 0.651008 71.0036 -399.999 3 213.286 
2013-12-05T21:51:24.328 0.114294 0.0199897 509.84 256.369 0.110917 492 0.703368 -486.998 109.008 3 171.455 
2013-12-07T14:44:54.938 0.322783 0.0164225 773.332 33.6631 0.395367 734 0.811578 -235.998 348.001 4 218.055 
2013-12-07T17:19:38.399 0.669381 0.0306238 567.357 33.3243 0.758578 635 0.363028 60.0004 -231 5 246.025 
2013-12-07T17:38:15.909 0.284551 0.0145772 610.988 42.371 0.345939 616 0.733038 -148.004 -349.998 5 250.276 
2013-12-24T14:13:38.559 0.115606 0.0157816 585.616 96.594 0.165196 725 0.825541 -488.005 -220.988 4 256.458 
2013-12-25T11:50:44.173 0.0614559 0.013108 1061.5 272.655 0.0986279 719 0.811578 144.004 -330.998 3 111.629 
2013-12-25T16:04:51.231 0.17076 0.0105775 667.909 40.4373 0.174985 606 0.684169 -169.001 -75.9987 6 194.219 
2013-12-26T13:03:06.197 1.06318 0.450566 976.944 128.215 0.429536 544 0.748746 -532.998 376.003 3 217.145 
2013-12-26T13:36:26.990 57.3689 52.5987 1259.24 75.374 2.23357 711 0.818559 -471.003 -670.998 4 394.784 
2013-12-26T15:07:00.936 0.319245 0.0186874 715.924 23.5629 0.342768 760 0.50091 -27.0001 -14.9998 4 221.076 
2013-12-26T16:00:21.339 0.10915 0.0107889 484.623 99.7171 0.105682 574 0.823795 408.993 274.011 3 275.002 
2013-12-29T17:09:54.418 0.222474 0.0137466 564.832 82.9987 0.184927 677 0.47822 53.0001 135 3 157.1 
2014-01-04T13:03:15.386 0.920337 0.0402806 769.84 14.421 1.15345 765 0.79587 -96.0001 21.9997 13 358.616 
2014-01-04T15:09:10.092 0.188317 0.00994592 691.113 48.9711 0.171791 693 0.829031 -212.998 320.002 5 245.066 
2014-01-04T17:37:00.492 0.236056 0.0288455 558.404 88.1675 0.232274 631 0.748746 -35.0011 -256 5 239.206 
2014-01-06T18:18:59.561 0.137064 0.010693 256.2 281.301 0.122744 571 0.631809 -13.9985 334 3 149.147 
2014-01-06T19:30:01.054 0.168865 0.0412595 408.929 149.228 0.240436 550 0.7662 5.99825 640 3 303.523 
2014-01-08T19:05:27.707 0.113597 0.00910843 380.323 113.51 0.104232 628 0.787143 -347.993 309.008 3 176.719 
2014-01-08T20:44:37.430 0.190343 0.00974053 601.45 42.122 0.174985 604 0.82205 -14 35 5 245.379 
2014-01-08T20:57:41.280 0.217188 0.0105532 653.357 32.1995 0.217771 646 0.760964 35 47 7 268.374 
2014-01-08T22:07:55.645 0.216443 0.013814 586.364 62.7979 0.206063 656 0.555015 59 -44 3 158.09 
2014-01-24T13:28:43.907 0.143418 0.0108644 718.438 44.2851 0.118304 661 0.689405 -72.9975 346.001 3 177.404 
2014-01-24T14:37:34.590 0.292121 0.0189175 331.591 70.3378 0.311172 648 0.596903 -103.001 -64.9991 4 243.111 
2014-01-25T14:24:17.895 0.218772 0.0142191 640.876 51.0724 0.210378 644 0.616101 -292.996 232.004 4 193.513 
2014-01-30T13:40:45.176 0.154942 0.0118609 568.541 72.1686 0.118577 631 0.757473 -414.002 -116.994 3 186.118 
2014-01-30T18:08:04.453 0.884098 0.108507 559.83 39.5844 0.957194 579 0.799361 -299.996 672.002 5 422.539 
2014-01-30T20:15:51.635 0.106607 0.00731613 68.3238 162.71 0.0639735 736 0.774926 282.998 106.007 4 215.189 
2014-01-30T20:20:18.654 0.168995 0.0187251 429.277 173.326 0.214783 594 0.841249 261.001 -452.999 3 225.448 
2014-02-02T14:59:32.776 0.351111 0.0229007 562.964 64.7335 0.338065 669 0.408407 -86.0003 -34.9994 3 191.809 
2014-02-03T16:20:21.418 0.142915 0.0120686 644.431 154.582 0.0100462 588 0.762709 -293.009 -163.983 3 151.354 
2014-02-03T19:06:16.326 0.541535 0.0213776 724.437 27.8415 0.504661 697 0.616101 238 168 6 253.841 
2014-02-03T19:41:00.514 0.166388 0.0095347 711.358 35.5403 0.152055 601 0.84823 350.001 -115.996 6 279.854 
2014-02-03T20:54:39.322 0.43659 0.0244469 673.81 24.7145 0.413047 653 0.438078 158.996 374.002 3 169.055 
2014-02-03T21:34:36.227 0.116756 0.011503 551.818 141.148 0.121899 598 0.815069 -183 7.00219 3 150.929 
2014-02-04T18:25:18.873 0.141905 0.0102159 718.327 110.675 0.153462 705 0.799361 251.001 -125.997 4 163.131 
2014-02-04T19:01:48.992 1.40856 0.0438799 745.7 11.3131 1.79473 675 0.867429 -276.999 -266.001 11 442.714 
2014-02-21T16:58:20.923 0.183283 0.010034 554.255 66.4736 0.169824 581 0.701622 -214.999 260.001 5 227.004 
2014-02-26T16:08:36.906 0.142457 0.0124467 503.672 73.6146 0.200909 696 0.818559 429.998 152.006 5 270.753 
2014-02-26T17:06:20.558 0.346908 0.0147409 661.924 24.1238 0.325087 685 0.736529 93.9996 282 7 258.756 
2014-02-27T17:20:09.167 0.110724 0.0155456 386.302 169.69 0.125314 591 0.823795 519 -3.98234 4 261.561 
2014-02-27T18:25:08.306 0.122549 0.0148048 1079.59 123.496 0.0590201 541 0.673697 -65.9993 110 3 144.916 
2014-02-27T20:20:08.971 0.110935 0.0190851 -749.338 338.667 0.0163305 559 0.287979 -186.99 481.004 3 336.429 
2014-02-27T20:26:17.738 0.23048 0.0258543 -192.362 114.129 0.0177419 630 0.242601 -210.003 -117.994 4 263.255 
2014-02-28T13:04:31.553 0.284562 0.0143485 659.149 57.162 0.232809 681 0.66148 -67.9987 225 4 204.947 
2014-02-28T19:30:13.135 0.14863 0.00894922 628.437 52.2065 0.152757 560 0.816814 -201.001 -68.9982 5 218.457 
2014-03-01T14:28:07.662 0.148759 0.0107835 678.254 61.9355 0.169824 683 0.867429 -147 -496 3 240.842 
2014-03-01T14:33:02.704 0.197491 0.0113324 614.302 72.8577 0.279254 618 0.825541 -313.999 84.0024 5 183.828 
2014-03-06T19:02:50.721 0.163913 0.0116707 756.72 82.3442 0.208449 606 0.858702 -272.001 -50.9968 4 194.47 
2014-03-26T15:21:55.585 0.0971529 0.011363 -426.673 1017.63 0.0897429 643 0.773181 -26.9993 98.0002 3 168.559 
2014-03-27T16:20:26.048 0.227611 0.0130761 599.602 52.7675 0.214289 615 0.774926 84.9986 -312 4 277.599 
2014-03-28T15:12:16.520 0.398399 0.0301433 464.754 81.2558 0.360579 672 0.640536 -140.006 -339.998 3 200.512 
2014-03-29T15:37:57.401 0.0891841 0.00773188 408.127 179.356 0.0907821 531 0.862193 134 250 4 190.364 
2014-03-30T17:02:32.457 0.242337 0.0130578 531.822 41.5511 0.28774 643 0.74351 146.001 -42.9982 7 289.017 
2014-04-02T16:39:36.589 0.159262 0.0140073 472.243 77.2173 0.157398 565 0.637045 -144.999 210.001 4 226.23 
2014-04-02T20:10:08.847 0.498918 0.0526786 670.391 54.3238 0.677642 768 0.858702 293.999 554 3 298.174 
2014-04-03T17:19:02.101 0.828075 0.0348572 632.044 24.9986 0.84918 673 0.518363 207 307 5 256.707 

